Efficient Global Optimal Resource Allocation in Non-Orthogonal Interference Networks

Many resource allocation tasks are challenging global (i.e., non-convex) optimization problems. The main issue is that the computational complexity of these problems grows exponentially in the number of variables instead of polynomially as for many convex optimization problems. However, often the non-convexity stems only from a subset of variables. Conventional global optimization frameworks like monotonic optimization or DC programming treat all variables as global variables and require complicated, problem specific decomposition approaches to exploit the convexity in some variables. To overcome this challenge, we develop an easy-to-use algorithm that inherently differentiates between convex and non-convex variables, preserving the low computational complexity in the number of convex variables. Another issue with these widely used frameworks is that they may suffer from severe numerical problems. We discuss this issue in detail and provide a clear motivating example. The solution to this problem is to replace the traditional approach of finding an {\epsilon}-approximate solution by the novel concept of {\epsilon}-essential feasibility. The underlying algorithmic approach is called successive incumbent transcending (SIT) algorithm and builds the foundation of our developed algorithm. A further highlight of this algorithm is that it inherently treats fractional objectives making the use of Dinkelbach's iterative algorithm obsolete. Numerical experiments show a speed-up of four orders of magnitude over state-of-the-art algorithms and almost three orders of magnitude of additional speed-up over Dinkelbach's algorithm for fractional programs.

==> benchNC.dat <==
,UE7
2,0.053017752818
3,1.505057551642
4,38.140329013621
5,4582.4906436110905
6,NaN


==> benchUE.dat <==
,NC2,NC3,NC2_fit,NC3_fit
3,0.638733240506,NaN,0.030798715716318318,0.26468691458142035
4,0.42725960761,51.683685755394,0.03235752518331571,0.2725407751337769
5,0.105467285605,22.904536349068998,0.033995230373653706,0.28062767752604983
6,0.072419348486,3.884428613135,0.03571582442138315,0.28895453663771664
7,0.053017752818,1.505057551642,0.037523502564279554,0.29752847252839826
8,0.049584528297000004,0.6387857041760001,0.03942267237288,0.30635681652601915
9,0.047319495246,0.494931113048,0.0414179644972403,0.31544711749561655
10,0.044299713327,0.40029717509900004,0.04351424395761573,0.3248071482941595
11,0.047845106937,0.414528000578,0.04571662200659477,0.33444491241689706
12,0.047384062248,0.380315337025,0.0480304685916088,0.3443686508409188
13,0.051229765811,0.378745479964,0.05046142544820434,0.3545868490717791
14,0.053571041954000004,0.38823597954,0.05301541985600255,0.3651082443992107
15,0.055034963777,0.37771460364500004,0.05569867909088655,0.37594183336813203
16,0.059737452931,0.396009881782,0.0585177456086544,0.3870968794713361
17,0.06295362779699999,0.402152808788,0.06147949299715946,0.39858292107043836
18,0.063022366777,0.410363235207,0.0645911427358333,0.4104097795518583
19,0.063400482393,0.420151752603,0.0678602818034552,0.42258756772480616
20,0.065100432997,0.44033638495800004,0.07129488117710017,0.4351266984684577
21,0.06484482742200001,0.44535434964299997,0.07490331526737083,0.44803789363570995
22,0.068590843898,0.466144425203,0.07869438233730075,0.46133219322113195
23,0.073839192897,0.47643841860099995,0.082677325954716,0.47502096480094885
24,0.073638954356,0.48478924869499995,0.08686185753036076,0.489115913253132
25,0.075800734138,0.498136767553,0.09125817999674087,0.503629090765906
26,0.082087222872,0.5168147310550001,0.09587701268542016,0.5185729071432312
27,0.085311801432,0.524165994896,0.10072961746342639,0.5339601404160731
28,0.08503791469000001,0.544555820643,0.10582782619249428,0.5498039477685311
29,0.086845093689,0.5536087450239999,0.11118406957809784,0.5661178767881725
30,0.092921181068,0.5746529120820001,0.11681140747861318,0.5829158770501868
31,0.094744447205,0.59265983589,0.12272356074851318,0.6002123120452704
32,0.09576131731,0.6042471748880001,0.12893494469323566,0.6180219714614369
33,0.10096487108400001,0.623239670401,0.1354607042172963,0.6363600838302577
34,0.10199084908099999,0.643463038456,0.14231675075134628,0.6552423295483449
35,0.107456334392,0.649977962326,0.1495198010482119,0.6746848542852109
36,0.109344956484,0.678410770149,0.1570874179425108,0.6947042827889687
37,0.113373445154,0.696014681074,0.16503805317322662,0.7153177331016817
38,0.113041870048,0.708798248941,0.17339109237365458,0.7365428311965112
39,0.11804108992000001,0.71860327943,0.1821669023384144,0.7583977260491838
40,0.12002498148799999,0.739078604347,0.19138688068277943,0.7809011051566626
41,0.12043512069299998,0.7571197819629999,0.20107350801540375,0.8040722105162927
42,0.12415813855100001,0.7630033318559999,0.21125040275165785,0.8279308550790841
43,0.125295877307,0.7842163873770001,0.22194237870122058,0.8524974396912004
44,0.132839223917,0.809315227574,0.2331755055703412,0.8777929705381401
45,0.13317907817400002,0.814553552426,0.2449771725262905,0.9038390771065276
46,0.13183957333000001,0.83424455573,0.2573761549789875,0.9306580306788685
47,0.137539929067,0.852276624921,0.2704026847426316,0.9582727633770889
48,0.146429373565,0.885374422521,0.2840885237484118,0.9867068877711374
49,0.14460264097800002,0.880540370163,0.2984670414880234,1.015984717069421
50,0.148744548251,0.907395495474,0.31357329637681813,1.0461312859083354


==> ee.dat <==
snr,SND,TIN,Joint,SND_gurobi,TIN_gurobi,Joint_gurobi,SND_mosek,TIN_mosek,Joint_mosek,Dinkelbach
-20.0,0.00036630603715929533,0.00036628803471929513,0.0002019913444993263,0.00033491494347112665,0.0003349141012107549,0.00016661329267537585,0.00036979131590521243,0.00036974702848466994,0.00020556324348848778,0.00016994421474361254
-15.0,0.0027244766913442605,0.002722845528785121,0.0014816145310774,0.0026454980958874855,0.0026451626321713903,0.0014063012458236494,0.002728444920184949,0.002726455572926767,0.0014884230088943247,0.0014273750744876836
-10.0,0.01461161971929028,0.014602476306374372,0.007272013429436656,0.014495032996461035,0.01448861488705165,0.007188925116844651,0.014557108893956741,0.01454446971449266,0.007266225210381132,0.0072284586561850795
-5.0,0.049841076872589166,0.04984063417683867,0.023729838738310825,0.04977832142276456,0.04977789949157773,0.02370430920526499,0.04939891553549489,0.04938140107959074,0.023551856680725024,0.02372253284287248
0.0,0.10332909339558871,0.1033118349016422,0.05680693965329224,0.10332676992774172,0.1033097123568992,0.05680330444506725,0.1023470452529646,0.10222916465823195,0.05617680902519441,0.056803937682438715
5.0,0.16494968501206853,0.1648471150840921,0.11241480913283426,0.16494706323639188,0.16484602901528414,0.11240792414065563,0.16404653422078475,0.1631627494120884,0.11107337605781982,0.11241256305399656
10.0,0.21884012604700132,0.21861709922777114,0.17632251302063603,0.2188336489311472,0.21861539856534362,0.1763107994241175,0.21828844266872524,0.21665900337767133,0.17464628588321895,0.17632020131684464
15.0,0.2551737201557286,0.2548625221646493,0.2291370851512906,0.2551664723360631,0.2548602026073522,0.229119780361316,0.25458516618185034,0.2528941411666378,0.226228721842582,0.2291346307949581
20.0,0.27602538383681885,0.27567648762683417,0.2629490926027054,0.2760172747102378,0.27567414525528183,0.26293213226701834,0.2753197565745908,0.2735285632669022,0.25885006082923834,0.26294644572566367
25.0,0.28671717797652535,0.2863557227134412,0.28094571873089186,0.28670985893887496,0.28635311590730195,0.28092849270614845,0.28592616441731833,0.28404449550919714,0.2753570976018644,0.2809437989029177
30.0,0.2916244642166607,0.2912588834418145,0.2893322471027638,0.29161844112118274,0.2912562372344121,0.28931647181541115,0.2908393912460367,0.28631204658655696,0.28290697852375557,0.289330894147703
35.0,0.2936973167171042,0.29333009408822464,0.29283923024040814,0.2936909570054967,0.29332753942247053,0.29282457847500937,0.29283571458171376,0.28056330056831646,0.2683672520133396,0.292837853785332
40.0,0.294470049834811,0.29410230031202417,0.29416785415630975,0.29446339163386925,0.2940996532282046,0.29415137526047214,0.2936851863790712,0.2885751049178171,0.2852146138596038,0.2941665583852397
45.0,0.29473188756281027,0.29436396108432183,0.2946311917532722,0.2947258781331891,0.2943617045947274,0.29461596593876027,0.2939175912358354,0.2860657477575822,0.28307432600061305,0.29462990313616866
50.0,0.2948165787438739,0.29444861952293894,0.2947840337514964,0.29481057915722925,0.2944459394941411,0.29476830550300953,0.2939370721481635,0.2726504971774825,0.26999081643851586,0.29478271591677513


==> ee_runtime.dat <==
snr,SND_mean,SND_median,TIN_mean,TIN_median,Joint_mean,Joint_median,SND_gurobi_mean,SND_gurobi_median,TIN_gurobi_mean,TIN_gurobi_median,Joint_gurobi_mean,Joint_gurobi_median,SND_mosek_mean,SND_mosek_median,TIN_mosek_mean,TIN_mosek_median,Joint_mosek_mean,Joint_mosek_median,Dinkelbach_mean,Dinkelbach_median
-20.0,209.6732204262199,104.75777863050001,54.63830939330392,31.060191397,16.709704461232995,5.746787976,0.5179606372049996,0.21452767799999997,0.17130159047100016,0.052041661,0.025210971124000007,0.0077837719999999996,2.9510321068569967,1.0888744225,0.9157843804199994,0.32582696850000004,0.15458287685000008,0.0414083555,0.055251737116999974,0.032859798999999995
-15.0,1422.1147776670152,931.4524641665,256.98768209670186,227.99379171150002,189.07557328678365,97.5695047505,6.409248651787,3.0880975444999996,1.8926547186870004,1.2006720225,0.45199991309299964,0.1689083405,37.539728528544025,16.741069618,10.532954980110006,5.992707383,2.8136009958530015,0.9741181365,1.2798246566,0.336397779
-10.0,3774.5944163229087,2458.8608307490003,340.1485826264068,296.314292295,697.8767561061475,343.695891211,31.524233910006,22.2421454805,6.702570556965998,5.5481400789999995,3.642018621961999,1.7897658230000002,165.17601864995217,114.713555717,32.95632787852302,28.3831305765,20.090647280266968,9.121522585,21.20069998599301,12.188005150999999
-5.0,4523.694457380649,1901.139001518,189.50273923786244,63.527272671999995,928.7105779283942,365.410968659,49.82439273088298,42.14804377750001,6.993086195703005,4.5495965675,7.803491065631001,5.531362313000001,226.5497495233366,194.1725821545,31.234498976460994,20.872234996499998,36.28854286605601,23.0398412305,155.6561830962029,92.94724414000001
0.0,2038.8767510046068,637.5737342115001,70.80814895073311,17.910576619,419.3788023444264,95.552742128,33.514052373407964,24.381534946499997,4.100387568816001,2.3877153294999998,5.143821774736001,3.2780825289999997,97.28676598980701,81.7566274165,13.694879340513985,8.469767036499999,15.045268782085016,10.275594437999999,377.1501422500914,162.8110426545
5.0,390.4292022583647,85.235379892,24.459411644616974,5.741798786,61.07459104500807,8.095193420000001,12.202699323414006,8.259845437,1.9413750083130035,1.1270184699999999,1.4147755060890008,0.77917646,18.70982427099799,12.1297574275,3.787549635063998,2.135876983,2.4905654294509993,1.0354484905,372.5029517338228,96.91955118000001
10.0,91.57105521723099,17.9645712905,12.573876665845994,2.280074668,10.012307804580995,1.1621616655,5.368289554099001,2.8452879075,1.1528093324050004,0.612275045,0.44629861761500017,0.21347799550000002,6.355119826766002,2.664863871,1.5132297269269985,0.721999616,0.7962023922219998,0.091091703,285.7958751826674,51.6861931145
15.0,35.89732485794205,7.379653574000001,6.854629268680002,1.4036659835,3.3817215509719993,0.4481489355,3.2941055835209974,1.661290379,0.8102232172720001,0.41428555899999997,0.22986504134300004,0.1036991155,3.0575697834279976,1.3517223175,0.8849326056900003,0.3814363465,0.3096572810580001,0.0311705185,143.77186103452507,32.3056378715
20.0,24.557711606734994,4.476170346,5.0160236854389995,1.0349730369999999,2.2971944721020017,0.274068106,2.6736985824510024,1.229209263,0.6831501961990006,0.3366069975,0.17706297555200007,0.0761508595,1.913954856004003,0.9731240045,0.6908927243199996,0.277533108,0.13684805883399992,0.0218641235,145.41810853862992,23.027031954
25.0,21.659396354664008,3.6960579420000004,4.429757679906993,0.9101903245,2.0948904595529965,0.22400853199999998,2.490555262677997,1.1023747634999999,0.641348614518999,0.30447814900000003,0.16230434594500015,0.0661930595,1.4950880842199985,0.833456014,0.6152508130769996,0.24769913999999998,0.06734500150899997,0.0197860495,66.88688551130895,18.1414343065
30.0,21.000206959012967,3.2630654430000003,4.280842953814003,0.821313604,2.027470994383,0.200832073,2.387790615774999,1.016048637,0.6165791193800011,0.28512547850000003,0.1567367657690001,0.061059345,1.329355715392001,0.7865875935,0.5691251903449999,0.23323656850000002,0.04444097600400001,0.019154079499999997,48.90309011887097,16.8200435285
35.0,20.423096347187997,3.2381368770000005,4.202847325138003,0.833539738,2.0066984066640003,0.19687920599999997,2.331892543123998,0.9857720235,0.6009348684899997,0.27545605799999995,0.15514358078100005,0.059527499,1.243695807528999,0.7495449205,0.556431105118,0.2292688135,0.03533432578,0.019259208,41.19261846749894,16.3517177875
40.0,20.74070025112695,3.1235178890000004,4.257380655337,0.804890339,2.008497431630002,0.190620989,2.3606334295049995,0.997184522,0.6100039497029995,0.280050146,0.15500927942599996,0.060035333999999996,1.2314349085210006,0.7301347599999999,0.5681516706719993,0.2279442765,0.032255483592,0.019047445000000003,36.96901088929299,16.922852108
45.0,20.230468034245998,3.063319068,4.132621971181997,0.7986104030000001,2.000197153506,0.190674955,2.37697910027,1.0048281234999998,0.6122396636899996,0.28325544550000004,0.15624131254699988,0.0612764755,1.185514273378001,0.7261659475,0.5421803263830007,0.2273442505,0.03194674213399996,0.020789371,36.766252779064,17.322855566500003
50.0,20.772887063905998,3.0535013665,4.249206522487005,0.8003317475,2.013479347672,0.19038223850000002,2.3658135932919997,0.9938935705,0.6106834897239998,0.27968415300000005,0.15608246543600002,0.061272901500000004,1.1335147061179995,0.7132954325,0.4921419316519995,0.22171293050000002,0.03338383924499998,0.023340985,38.318484379927966,18.216320023999998


==> sumrate.dat <==
snr,Joint,SND,TIN,HK,PA
0.0,0.36996431019063575,0.5456938787771582,0.5168138865361848,0.5455435382167083,0.439271324820414
5.0,1.0838361523463482,1.4750000753207568,1.3660389473354462,1.4768354218901445,1.2678905436592207
10.0,2.4629514186991655,3.0070632729248588,2.7155387845718995,3.0215524180129205,2.8134385423657937
15.0,4.495428132136362,5.022646103695557,4.376848348047715,5.071620377334881,4.9910427753407145
20.0,6.914342524523309,7.330706360801727,6.137327659118201,7.441185588090789,7.4647015236877925
25.0,9.456119862658424,9.789459595261418,7.886045953891586,9.98084201087738,9.982841829939023


==> sumrate_runtime.dat <==
snr,Joint_NaNs,Joint_mean,Joint_median,SND_NaNs,SND_mean,SND_median,TIN_NaNs,TIN_mean,TIN_median,PA_NaNs,PA_mean,PA_median
-20.0,0,0.189620581236,0.051859573,0,0.5793425886120002,0.24828946899999998,0,0.189620581236,0.051859573,,,
-15.0,0,2.497831591553002,1.5507291335,0,8.807772687457014,3.9763759575,0,2.497831591553002,1.5507291335,,,
-10.0,0,11.52742353057497,10.2236903425,0,59.94379973714101,39.592487449000004,0,11.52742353057497,10.2236903425,,,
-5.0,0,19.417895319721993,13.713335735,0,178.04833853482995,86.92379991099999,0,19.417895319721993,13.713335735,,,
0.0,0,19.768949551795007,9.496277619499999,0,385.77734863899394,75.50664806,0,19.768949551795007,9.496277619499999,221.0,192426.5285869592,46210.417629401505
5.0,0,12.098085228860006,4.424528447,0,581.1706570975019,57.414157912,0,12.098085228860006,4.424528447,285.0,192607.38797003136,54829.8566891885
10.0,0,9.732749255365983,1.6769673159999998,0,562.5014211073266,37.3893974025,0,9.732749255365983,1.6769673159999998,166.0,160266.01834400633,55300.1331825645
15.0,0,6.234303156951994,1.8428442705,0,351.9237447411568,29.1649717265,0,6.234303156951994,1.8428442705,76.0,77670.35990052854,7091.088084907
20.0,0,40.866150797352944,10.4948852725,0,322.8734989818559,78.850531666,0,40.866150797352944,10.4948852725,37.0,36770.146810103506,52.730786347
25.0,0,172.02961328004807,44.647037783,0,943.3504025033482,351.61931364199995,0,172.02961328004807,44.647037783,19.0,19380.7963056557,34.485301306
30.0,11,3217.21176252331,831.708115171,11,5335.477970766339,2494.542265733,11,3217.21176252331,831.708115171,11.0,10602.064211824452,35.66910507
35.0,273,3621.6696750158503,1780.717863118,273,5833.731103432007,4010.921048574,273,3621.6696750158503,1780.717863118,,,
40.0,746,4309.964772948847,2356.8291971565,746,5926.641584780207,3172.1692933745,746,4309.964772948847,2356.8291971565,,,
45.0,856,4689.732923185769,2490.026388468,856,5487.324134636326,3538.498081054,856,4689.732923185769,2490.026388468,,,
50.0,965,5118.060760357485,3558.908368784,965,6238.626285839428,3877.754393122,965,5118.060760357485,3558.908368784,,,

